An analysis of Bitcoin OP_RETURN metadata

The Bitcoin protocol allows to save arbitrary data on the blockchain through a special instruction of the scripting language, called OP_RETURN. A growing number of protocols exploit this feature to extend the range of applications of the Bitcoin blockchain beyond transfer of currency. A point of debate in the Bitcoin community is whether loading data through OP_RETURN can negatively affect the performance of the Bitcoin network with respect to its primary goal. This paper is an empirical study of the usage of OP_RETURN over the years. We identify several protocols based on OP_RETURN, which we classify by their application domain. We measure the evolution in time of the usage of each protocol, the distribution of OP_RETURN transactions by application domain, and their space consumption.

==> results/Categories.csv <==
2014-03-12,0,0,0,0
2014-03-19,0,0,0,0
2014-03-26,0,0,0,0
2014-04-02,0,0,0,0
2014-04-09,0,1,0,0
2014-04-16,0,4,0,0
2014-04-23,0,16,0,0
2014-04-30,10,4,0,0
2014-05-07,5,12,0,0
2014-05-14,617,16,0,0
2014-05-21,78,14,0,0
2014-05-28,31,12,0,0
2014-06-04,18,10,0,0
2014-06-11,12,9,0,0
2014-06-18,16,19,0,0
2014-06-25,35,96,0,0
2014-07-02,40,100,0,0
2014-07-09,13,204,0,0
2014-07-16,18,215,0,0
2014-07-23,31,215,0,0
2014-07-30,68,190,0,0
2014-08-06,182,139,0,0
2014-08-13,36,40,0,0
2014-08-20,30,125,0,0
2014-08-27,21,205,0,0
2014-09-03,49,64,0,0
2014-09-10,106,237,0,0
2014-09-17,151,261,0,0
2014-09-24,146,199,0,0
2014-10-01,139,99,0,0
2014-10-08,117,110,0,0
2014-10-15,169,114,0,0
2014-10-22,254,68,0,0
2014-10-29,290,93,0,0
2014-11-05,221,39,0,0
2014-11-12,183,88,0,0
2014-11-19,155,61,0,0
2014-11-26,270,273,0,0
2014-12-03,675,59,0,0
2014-12-10,250,40,0,22
2014-12-17,204,19,37,23
2014-12-24,59,23,104,0
2014-12-31,425,54,162,0
2015-01-07,346,25,28,0
2015-01-14,317,32,26,0
2015-01-21,429,37,50,0
2015-01-28,479,44,34,0
2015-02-04,1004,61,97,0
2015-02-11,285,80,81,45
2015-02-18,897,64,90,0
2015-02-25,308,171,58,2
2015-03-04,283,108,110,0
2015-03-11,629,119,145,0
2015-03-18,394,160,132,0
2015-03-25,439,879,276,0
2015-04-01,354,1320,235,0
2015-04-08,719,613,364,0
2015-04-15,734,138,79,0
2015-04-22,666,170,97,0
2015-04-29,390,194,126,0
2015-05-06,393,195,60,0
2015-05-13,1059,237,123,0
2015-05-20,865,241,265,0
2015-05-27,1384,141,181,0
2015-06-03,923,120,163,0
2015-06-10,1751,120,259,0
2015-06-17,1899,189,171,0
2015-06-24,2501,190,199,2
2015-07-01,3278,130,194,13
2015-07-08,4103,157,100,19
2015-07-15,17604,135,233,234
2015-07-22,13350,217,607,127
2015-07-29,2980,93,118,55
2015-08-05,2868,73,79,10
2015-08-12,2322,52,352,14
2015-08-19,2793,76,578,158
2015-08-26,2653,554,713,249
2015-09-02,2496,1103,758,274
2015-09-09,1384,1084,320,35663
2015-09-16,2411,1153,593,19
2015-09-23,3415,1123,2415,1514
2015-09-30,2511,1333,1239,258
2015-10-07,2038,1218,2924,469
2015-10-14,1956,1224,2001,332
2015-10-21,1431,1312,1452,1128
2015-10-28,1868,1642,6935,638
2015-11-04,2351,1691,790,383
2015-11-11,668,1187,548,746
2015-11-18,639,2058,1126,97
2015-11-25,619,13658,769,2386
2015-12-02,719,3845,17753,1080
2015-12-09,811,1636,1131,853
2015-12-16,937,1584,1187,1092
2015-12-23,837,1394,1106,974
2015-12-30,961,1454,1626,1794
2016-01-06,2445,1328,3115,5836
2016-01-13,1521,1315,2251,9780
2016-01-20,1249,1346,2735,1812
2016-01-27,1230,1497,2684,250
2016-02-03,1179,1109,1586,10961
2016-02-10,2546,1330,1757,11513
2016-02-17,3037,1672,2089,1672
2016-02-24,3422,1276,883,4069
2016-03-02,3138,24527,1222,2981
2016-03-09,2119,1761,1169,2089
2016-03-16,2853,1676,1333,1571
2016-03-23,3575,15176,1246,2443
2016-03-30,4212,2246,1482,11446
2016-04-06,6413,1757,1404,11897
2016-04-13,8628,2382,1182,2727
2016-04-20,6642,2318,1446,1508
2016-04-27,8783,2052,718,1108
2016-05-04,8883,1795,902,1832
2016-05-11,11207,1443,1285,1849
2016-05-18,16991,829,1197,987
2016-05-25,11479,1215,671,973
2016-06-01,9544,1743,563,608
2016-06-08,5651,1320,983,5869
2016-06-15,7323,1171,375,1624
2016-06-22,10392,1200,391,1621
2016-06-29,12071,1148,796,1348
2016-07-06,10804,1141,400,1722
2016-07-13,7393,1238,810,1238
2016-07-20,5761,1206,1314,911
2016-07-27,3798,1141,432,909
2016-08-03,3587,1169,686,1011
2016-08-10,6031,954,692,999
2016-08-17,6471,1358,922,1009
2016-08-24,12270,1183,958,7235
2016-08-31,17138,1118,525,3198
2016-09-07,24122,1097,546,1614
2016-09-14,15990,895,566,2030
2016-09-21,8383,479,492,1721
2016-09-28,10056,419,602,2254
2016-10-05,16848,403,1237,1959
2016-10-12,5806,1645,977,1886
2016-10-19,3342,1327,270,1615
2016-10-26,4007,1147,536,1295
2016-11-02,3191,269,436,1978
2016-11-09,3750,1190,267,1498
2016-11-16,2742,1101,286,1486
2016-11-23,3742,1087,498,756
2016-11-30,3763,1069,697,1796
2016-12-07,5186,1103,494,930
2016-12-14,5981,1077,750,442
2016-12-21,6887,1165,728,1570
2016-12-28,8514,1122,384,1089
2017-01-04,6085,63,597,2720
2017-01-11,7857,85,256,1808
2017-01-18,5651,72,174,1309
2017-01-25,6111,54,65,946
2017-02-01,5602,60,27,806
2017-02-08,6379,568,176,1058
2017-02-15,698,1687,0,106

==> results/LengthByTime.csv <==
2014-03-12,35.85714286
2014-03-19,33.36363636
2014-03-26,36.5
2014-04-02,40.2
2014-04-09,32.57142857
2014-04-16,33.13793103
2014-04-23,34.94444444
2014-04-30,18.74719101
2014-05-07,33.06081081
2014-05-14,17.60506706
2014-05-21,25.38333333
2014-05-28,28.03508772
2014-06-04,31.93478261
2014-06-11,34.53636364
2014-06-18,33.03125
2014-06-25,33.29166667
2014-07-02,33.04845815
2014-07-09,38.73015873
2014-07-16,38.21071429
2014-07-23,37.91544118
2014-07-30,34.02678571
2014-08-06,26.07862408
2014-08-13,30.01149425
2014-08-20,33.50403226
2014-08-27,35.62848297
2014-09-03,31.67910448
2014-09-10,33.07439614
2014-09-17,31.63938053
2014-09-24,31.93584071
2014-10-01,17.69361702
2014-10-08,27.30743243
2014-10-15,27.91157895
2014-10-22,23.86036036
2014-10-29,23.9963964
2014-11-05,22.73654391
2014-11-12,26.72628726
2014-11-19,24.94782609
2014-11-26,28.61695447
2014-12-03,19.09356015
2014-12-10,25.67647059
2014-12-17,26.91959799
2014-12-24,23.85507246
2014-12-31,21.19920319
2015-01-07,29.07254464
2015-01-14,21.47770701
2015-01-21,22.22794118
2015-01-28,21.50645995
2015-02-04,18.85746437
2015-02-11,26.36235955
2015-02-18,20.35714286
2015-02-25,26.87542088
2015-03-04,22.925
2015-03-11,18.21809045
2015-03-18,21.34191176
2015-03-25,28.90457143
2015-04-01,31.70423183
2015-04-08,27.78102419
2015-04-15,22.66466266
2015-04-22,23.75699482
2015-04-29,25.98597627
2015-05-06,28.26728538
2015-05-13,26.8707483
2015-05-20,29.57413959
2015-05-27,31.02578329
2015-06-03,28.37629351
2015-06-10,23.70123332
2015-06-17,29.18534817
2015-06-24,27.85280728
2015-07-01,25.13130274
2015-07-08,2.491240051
2015-07-15,15.00848313
2015-07-22,16.76511893
2015-07-29,3.546516774
2015-08-05,28.31245937
2015-08-12,23.08721625
2015-08-19,25.66964843
2015-08-26,28.64888817
2015-09-02,28.74602906
2015-09-09,4.840381818
2015-09-16,1.042680031
2015-09-23,26.69611808
2015-09-30,30.88233097
2015-10-07,32.39150993
2015-10-14,32.36107666
2015-10-21,30.81796859
2015-10-28,28.4856372
2015-11-04,23.73342736
2015-11-11,29.86904238
2015-11-18,25.68510489
2015-11-25,28.99097699
2015-12-02,33.80829685
2015-12-09,29.63050289
2015-12-16,30.21377115
2015-12-23,31.33105434
2015-12-30,31.19761546
2016-01-06,29.17016317
2016-01-13,31.3364147
2016-01-20,31.57464935
2016-01-27,30.87468672
2016-02-03,31.91323868
2016-02-10,30.78964511
2016-02-17,28.61300035
2016-02-24,28.7921008
2016-03-02,31.00477981
2016-03-09,32.48918869
2016-03-16,34.25130807
2016-03-23,33.44472229
2016-03-30,30.21659628
2016-04-06,28.2175096
2016-04-13,23.97592741
2016-04-20,25.79670167
2016-04-27,25.28882071
2016-05-04,22.02982036
2016-05-11,20.0641688
2016-05-18,15.52127569
2016-05-25,19.34864983
2016-06-01,21.40695823
2016-06-08,28.32819098
2016-06-15,24.11025786
2016-06-22,21.2505521
2016-06-29,20.35453216
2016-07-06,21.03649668
2016-07-13,23.7424698
2016-07-20,24.61777465
2016-07-27,27.44990686
2016-08-03,30.6541708
2016-08-10,32.20859265
2016-08-17,27.73265711
2016-08-24,25.50120298
2016-08-31,22.68838028
2016-09-07,25.99714673
2016-09-14,32.83630481
2016-09-21,32.85372435
2016-09-28,34.8149751
2016-10-05,35.2085984
2016-10-12,33.91485566
2016-10-19,34.12144112
2016-10-26,32.86199247
2016-11-02,31.95669576
2016-11-09,32.20823864
2016-11-16,30.87924572
2016-11-23,32.94265891
2016-11-30,32.51149216
2016-12-07,33.89545041
2016-12-14,32.82309363
2016-12-21,31.10072807
2016-12-28,30.26470298
2017-01-04,29.88614371
2017-01-11,29.65507555
2017-01-18,30.63900684
2017-01-25,30.73497546
2017-02-01,31.71944126
2017-02-08,32.37196863
2017-02-15,36.90315838

==> results/Peaks.csv <==
2014-03-12,0,7,7
2014-03-19,1,21,22
2014-03-26,0,14,14
2014-04-02,0,5,5
2014-04-09,0,13,14
2014-04-16,2,23,29
2014-04-23,0,20,36
2014-04-30,86,78,178
2014-05-07,2,129,148
2014-05-14,20,18,671
2014-05-21,0,28,120
2014-05-28,0,14,57
2014-06-04,1,17,46
2014-06-11,0,89,110
2014-06-18,2,59,96
2014-06-25,0,37,168
2014-07-02,0,87,227
2014-07-09,2,33,252
2014-07-16,0,47,280
2014-07-23,0,26,272
2014-07-30,0,78,336
2014-08-06,0,86,407
2014-08-13,0,98,174
2014-08-20,0,93,248
2014-08-27,3,94,323
2014-09-03,2,153,268
2014-09-10,1,691,1035
2014-09-17,5,35,452
2014-09-24,3,104,452
2014-10-01,182,50,470
2014-10-08,23,46,296
2014-10-15,32,160,475
2014-10-22,47,75,444
2014-10-29,17,155,555
2014-11-05,9,84,353
2014-11-12,16,82,369
2014-11-19,39,90,345
2014-11-26,14,80,637
2014-12-03,24,65,823
2014-12-10,17,113,442
2014-12-17,20,95,398
2014-12-24,28,62,276
2014-12-31,22,90,753
2015-01-07,18,479,896
2015-01-14,11,85,471
2015-01-21,12,152,680
2015-01-28,9,208,774
2015-02-04,16,155,1333
2015-02-11,14,207,712
2015-02-18,11,296,1358
2015-02-25,35,317,891
2015-03-04,15,124,640
2015-03-11,18,84,995
2015-03-18,11,119,816
2015-03-25,20,136,1750
2015-04-01,57,208,2174
2015-04-08,8,1479,3183
2015-04-15,10,536,1497
2015-04-22,14,983,1930
2015-04-29,5,1139,1854
2015-05-06,8,1499,2155
2015-05-13,7,1367,2793
2015-05-20,12,1726,3109
2015-05-27,6,1352,3064
2015-06-03,5,915,2126
2015-06-10,611,1232,3973
2015-06-17,29,1575,3863
2015-06-24,6,1715,4613
2015-07-01,6,1238,4859
2015-07-08,36911,1176,42466
2015-07-15,5,1593,19804
2015-07-22,4,1503,15808
2015-07-29,29188,1457,33891
2015-08-05,4,1581,4615
2015-08-12,1,1444,4185
2015-08-19,2,1200,4807
2015-08-26,29,2008,6206
2015-09-02,0,1287,5918
2015-09-09,67099,35355,140905
2015-09-16,155839,4207,164222
2015-09-23,3,1422,9892
2015-09-30,1,2689,8031
2015-10-07,5,2863,9517
2015-10-14,0,2549,8062
2015-10-21,0,4483,9806
2015-10-28,64,7756,18903
2015-11-04,1053,2240,8508
2015-11-11,4,3666,6819
2015-11-18,1703,2910,8533
2015-11-25,2588,3143,23163
2015-12-02,4,4465,27866
2015-12-09,96,1538,6065
2015-12-16,0,1169,5969
2015-12-23,2,1245,5558
2015-12-30,2,1460,7297
2016-01-06,51,1811,14586
2016-01-13,4,2221,17092
2016-01-20,5,2478,9625
2016-01-27,2,4312,9975
2016-02-03,6,2978,17819
2016-02-10,1,3423,20570
2016-02-17,10,2812,11292
2016-02-24,1,2730,12381
2016-03-02,0,18134,50002
2016-03-09,0,3684,10822
2016-03-16,0,5181,12614
2016-03-23,4,3950,26394
2016-03-30,0,4294,23680
2016-04-06,4,3517,24992
2016-04-13,1,3815,18735
2016-04-20,4,4939,16857
2016-04-27,0,5918,18579
2016-05-04,1,3287,16700
2016-05-11,5,4922,20711
2016-05-18,0,3450,23454
2016-05-25,4,4026,18368
2016-06-01,2,3866,16326
2016-06-08,9,3929,17761
2016-06-15,23,3678,14194
2016-06-22,7,6313,19924
2016-06-29,5,7888,23256
2016-07-06,8,7790,21865
2016-07-13,3,7611,18293
2016-07-20,1,7865,17058
2016-07-27,4,6063,12347
2016-08-03,2,5629,12084
2016-08-10,4,11244,19924
2016-08-17,1,7393,17154
2016-08-24,21,13662,35329
2016-08-31,0,7557,29536
2016-09-07,9,8010,35398
2016-09-14,20,11404,30905
2016-09-21,1,8565,19641
2016-09-28,3,11160,24494
2016-10-05,1,8790,29238
2016-10-12,2,14348,24664
2016-10-19,1,12236,18791
2016-10-26,4,12394,19383
2016-11-02,1,14862,20737
2016-11-09,0,10895,17600
2016-11-16,0,19999,25614
2016-11-23,0,16257,22340
2016-11-30,0,17344,24669
2016-12-07,0,21938,29651
2016-12-14,1,15236,23487
2016-12-21,1,17119,27470
2016-12-28,4,9155,20268
2017-01-04,1,9962,19428
2017-01-11,0,10642,20648
2017-01-18,0,9750,16956
2017-01-25,7,15430,22613
2017-02-01,0,15340,21835
2017-02-08,41,16643,24865
2017-02-15,0,1815,4306

==> results/SizeDistribution.csv <==
0,296641
1,1935
2,36567
3,302
4,722
5,414
6,62725
7,103633
8,43426
9,15367
10,22561
11,37518
12,19894
13,13739
14,26762
15,15509
16,13051
17,11016
18,11948
19,23228
20,112353
21,4014
22,3208
23,10900
24,27016
25,1481
26,1838
27,19576
28,297695
29,669
30,2086
31,1207
32,46000
33,1409
34,77422
35,5111
36,49899
37,63194
38,11481
39,94380
40,136800
41,191
42,2800
43,2570
44,10305
45,937
46,1840
47,880
48,1164
49,713
50,722
51,638
52,410
53,314
54,73989
55,438
56,453
57,373
58,315
59,290
60,3696
61,368
62,15022
63,471
64,9100
65,251
66,10547
67,262
68,9152
69,663
70,3171
71,277
72,1154
73,770
74,1193
75,1350
76,1159
77,997
78,789
79,916
80,2361
